TileNet: Tile-Based CNN-SVM Architecture for Autonomous Unmanned Aerial Systems Inspection of Flat Roofs

Flat roofs are among the most influential components of the building envelope, governing both structural performance and thermal efficiency, and thereby contributing directly to household energy consumption, carbon emissions, and long-term environmental sustainability. Timely detection of roof defects is essential for reducing heating and cooling losses, preventing moisture-driven degradation such as mold growth, and supporting national climate-change mitigation goals. This paper presents a real-time, Unmanned Aerial System (UAS)-based deep learning framework that autonomously detects defects using live imagery captured during dual-altitude aerial passes. The multi-resolution flight strategy is designed to aid the identification of both small, fine-scale defects and larger structural issues, enabling more comprehensive assessments. To meet the strict computational and power constraints of embedded UAS hardware, the proposed framework integrates a tile-based architecture with a lightweight Convolution Neural Network-Support Vector Machine (CNN-SVM) classifier designed for low-latency onboard inference. The final model-comprising five convolutional layers and four dense layers, the last a linear SVM head, achieved a mean test accuracy of $94.4\%$ ($95\%$ confidence interval $\pm0.4\%$ over three seeds) on a photo-level split ($43,383$ training, $3,869$ validation, and $2,540$ test tiled and augmented images), outperforming GoogLeNet ($89.2\%$) and AlexNet ($79.8\%$). Experimental evaluations using real UAS imagery collected by onsite visits with DJI Matrice 350 RTK drone demonstrate that the system supports rapid, repeatable, and safe roof inspections while reducing human risk, lowering operational costs, and enabling more sustainable building maintenance.

==> pr.dat <==
x y
0.00086 1.00000
0.01124 1.00000
0.02247 1.00000
0.03284 1.00000
0.04408 1.00000
0.05532 1.00000
0.06569 1.00000
0.07692 1.00000
0.08816 1.00000
0.09853 1.00000
0.10977 1.00000
0.12100 1.00000
0.13137 1.00000
0.14261 1.00000
0.15385 1.00000
0.16422 1.00000
0.17545 1.00000
0.18669 1.00000
0.19706 1.00000
0.20830 1.00000
0.21953 1.00000
0.22990 1.00000
0.24114 1.00000
0.25238 1.00000
0.26275 1.00000
0.27398 1.00000
0.28522 1.00000
0.29559 1.00000
0.30683 1.00000
0.31806 1.00000
0.32844 1.00000
0.33967 1.00000
0.35091 1.00000
0.36128 1.00000
0.37252 1.00000
0.38375 1.00000
0.39412 1.00000
0.40536 1.00000
0.41573 0.99793
0.42610 0.99798
0.43734 0.99803
0.44857 0.99808
0.45895 0.99812
0.47018 0.99817
0.48142 0.99821
0.49179 0.99825
0.50303 0.99828
0.51426 0.99832
0.52463 0.99836
0.53587 0.99839
0.54710 0.99842
0.55748 0.99845
0.56871 0.99848
0.57995 0.99851
0.59032 0.99854
0.60156 0.99857
0.61279 0.99859
0.62316 0.99861
0.63440 0.99864
0.64564 0.99866
0.65601 0.99868
0.66638 0.99741
0.67675 0.99618
0.68712 0.99624
0.69836 0.99630
0.70959 0.99636
0.71910 0.99522
0.73034 0.99529
0.74157 0.99536
0.75194 0.99542
0.76232 0.99436
0.77269 0.99333
0.78306 0.99342
0.79430 0.99351
0.80467 0.99254
0.81245 0.98947
0.82195 0.98754
0.82973 0.98361
0.84010 0.98381
0.85134 0.98402
0.85998 0.98126
0.86690 0.97758
0.87640 0.97594
0.88505 0.97338
0.89455 0.97274
0.90147 0.96843
0.90666 0.96239
0.91184 0.95735
0.91962 0.95426
0.92221 0.94592
0.92913 0.94298
0.93345 0.93669
0.93863 0.93139
0.94296 0.92615
0.94814 0.92107
0.95160 0.91445
0.95592 0.90954
0.95851 0.90236
0.96024 0.89452
0.96024 0.88596
0.96111 0.87766
0.96197 0.86953
0.96197 0.86146
0.96283 0.85364
0.96370 0.84598
0.96370 0.83835
0.96370 0.83023
0.96543 0.82375
0.96889 0.81885
0.96889 0.81114
0.96975 0.80430
0.96975 0.79744
0.97148 0.79155
0.97148 0.78437
0.97234 0.77855
0.97234 0.77160
0.97407 0.76615
0.97407 0.75995
0.97407 0.75334
0.97407 0.74685
0.97407 0.74096
0.97407 0.73468
0.97407 0.72851
0.97494 0.72354
0.97494 0.71756
0.97580 0.71230
0.97580 0.70695
0.97666 0.70186
0.97666 0.69624
0.97753 0.69174
0.97753 0.68587
0.97753 0.68051
0.97839 0.67622
0.97839 0.67101
0.97839 0.66588
0.97926 0.66180
0.98012 0.65739
0.98012 0.65247
0.98099 0.64857
0.98099 0.64379
0.98099 0.63872
0.98099 0.63443
0.98099 0.62986
0.98099 0.62534
0.98099 0.62124
0.98099 0.61651
0.98099 0.61219
0.98099 0.60825
0.98099 0.60404
0.98099 0.59989
0.98185 0.59664
0.98185 0.59259
0.98185 0.58860
0.98185 0.58496
0.98185 0.58107
0.98271 0.57774
0.98271 0.57424
0.98358 0.57100
0.98358 0.56730
0.98358 0.56365
0.98531 0.56102
0.98531 0.55746
0.98531 0.55421
0.98617 0.55121
0.98704 0.54825
0.98790 0.54558
0.98790 0.54222
0.98790 0.53890
0.98790 0.53586
0.98790 0.53262
0.98876 0.52987
0.98876 0.52695
0.98963 0.52427
0.99049 0.52162
0.99136 0.51924
0.99309 0.51710
0.99309 0.51409
0.99309 0.51135
0.99309 0.50818
0.99395 0.50572
0.99395 0.50306
0.99481 0.50065
0.99481 0.49784
0.99481 0.49527
0.99568 0.49294
0.99568 0.49021
0.99654 0.48815
0.99654 0.48547
0.99654 0.48263
0.99654 0.48022
0.99654 0.47763
0.99654 0.47507
0.99654 0.47273
0.99741 0.47064
0.99827 0.46856
0.99914 0.46669
0.99914 0.46426
1.00000 0.46225
1.00000 0.46004
1.00000 0.45767
1.00000 0.45551


==> roc.dat <==
x y
0.00000 0.00000
0.00000 0.01037
0.00000 0.02161
0.00000 0.03284
0.00000 0.04322
0.00000 0.05445
0.00000 0.06569
0.00000 0.07606
0.00000 0.08729
0.00000 0.09853
0.00000 0.10890
0.00000 0.12014
0.00000 0.13137
0.00000 0.14175
0.00000 0.15298
0.00000 0.16422
0.00000 0.17459
0.00000 0.18583
0.00000 0.19706
0.00000 0.20743
0.00000 0.21867
0.00000 0.22990
0.00000 0.24028
0.00000 0.25151
0.00000 0.26275
0.00000 0.27312
0.00000 0.28436
0.00000 0.29559
0.00000 0.30596
0.00000 0.31720
0.00000 0.32844
0.00000 0.33881
0.00000 0.35004
0.00000 0.36128
0.00000 0.37165
0.00000 0.38289
0.00000 0.39412
0.00000 0.40449
0.00072 0.41487
0.00072 0.42610
0.00072 0.43647
0.00072 0.44771
0.00072 0.45895
0.00072 0.46932
0.00072 0.48055
0.00072 0.49179
0.00072 0.50216
0.00072 0.51340
0.00072 0.52463
0.00072 0.53500
0.00072 0.54624
0.00072 0.55748
0.00072 0.56785
0.00072 0.57908
0.00072 0.59032
0.00072 0.60069
0.00072 0.61193
0.00072 0.62316
0.00072 0.63354
0.00072 0.64477
0.00072 0.65601
0.00145 0.66551
0.00217 0.67589
0.00217 0.68712
0.00217 0.69749
0.00217 0.70873
0.00289 0.71910
0.00289 0.72947
0.00289 0.74071
0.00289 0.75194
0.00362 0.76145
0.00434 0.77182
0.00434 0.78306
0.00434 0.79343
0.00506 0.80380
0.00723 0.81245
0.00795 0.82195
0.01085 0.82973
0.01157 0.84010
0.01157 0.85048
0.01374 0.85912
0.01663 0.86690
0.01735 0.87640
0.02025 0.88418
0.02097 0.89455
0.02386 0.90147
0.02892 0.90666
0.03398 0.91184
0.03615 0.91962
0.04411 0.92135
0.04700 0.92913
0.05278 0.93258
0.05712 0.93863
0.06291 0.94296
0.06725 0.94814
0.07375 0.95160
0.07954 0.95592
0.08604 0.95851
0.09400 0.96024
0.10340 0.96024
0.11208 0.96111
0.12003 0.96197
0.12943 0.96197
0.13811 0.96283
0.14606 0.96370
0.15546 0.96370
0.16486 0.96370
0.17209 0.96543
0.17932 0.96889
0.18872 0.96889
0.19667 0.96975
0.20607 0.96975
0.21403 0.97148
0.22270 0.97148
0.23138 0.97234
0.24078 0.97234
0.24801 0.97407
0.25741 0.97407
0.26681 0.97407
0.27549 0.97407
0.28489 0.97407
0.29429 0.97407
0.30296 0.97407
0.31164 0.97494
0.32104 0.97494
0.32899 0.97580
0.33839 0.97580
0.34707 0.97666
0.35575 0.97666
0.36443 0.97753
0.37455 0.97753
0.38322 0.97753
0.39190 0.97839
0.40130 0.97839
0.40998 0.97839
0.41866 0.97926
0.42733 0.98012
0.43601 0.98012
0.44469 0.98099
0.45409 0.98099
0.46349 0.98099
0.47289 0.98099
0.48228 0.98099
0.49096 0.98099
0.50036 0.98099
0.51048 0.98099
0.51916 0.98099
0.52856 0.98099
0.53796 0.98099
0.54664 0.98099
0.55531 0.98185
0.56471 0.98185
0.57339 0.98185
0.58279 0.98185
0.59219 0.98185
0.60014 0.98271
0.60954 0.98271
0.61822 0.98358
0.62690 0.98358
0.63702 0.98358
0.64497 0.98531
0.65365 0.98531
0.66305 0.98531
0.67173 0.98617
0.67968 0.98704
0.68836 0.98790
0.69776 0.98790
0.70644 0.98790
0.71584 0.98790
0.72523 0.98790
0.73319 0.98876
0.74259 0.98876
0.75127 0.98963
0.75922 0.99049
0.76790 0.99136
0.77585 0.99309
0.78453 0.99309
0.79393 0.99309
0.80405 0.99309
0.81200 0.99395
0.82140 0.99395
0.83008 0.99481
0.83876 0.99481
0.84816 0.99481
0.85683 0.99568
0.86551 0.99568
0.87419 0.99654
0.88359 0.99654
0.89226 0.99654
0.90239 0.99654
0.91179 0.99654
0.92046 0.99654
0.92986 0.99654
0.93854 0.99741
0.94649 0.99827
0.95517 0.99914
0.96457 0.99914
0.97252 1.00000
0.98192 1.00000
0.99132 1.00000
1.00000 1.00000

